The Face of Persuasion: Analyzing Bias and Generating Culture-Aware Ads

Text-to-image models are appealing for customizing visual advertisements and targeting specific populations. We investigate this potential by examining the demographic bias within ads for different ad topics, and the disparate level of persuasiveness (judged by models) of ads that are identical except for gender/race of the people portrayed. We also experiment with a technique to target ads for specific countries. The code is available at https://github.com/aysanaghazadeh/FaceOfPersuasion

==> ak_notes.txt <==
QUESTIONS/TODOS

appendix/supp
- data attachment with full tables including image counts
- other appendix content (prompts, more visual results, data stats/counts)

other
- make style image in fig. 2 bigger; also make all fonts showing up as gray black (for consistency); why are these outputs?
- missing ref, llama3, qwen and intern models (see method)

RESULTS

1. bias in existing ads and generated images a. broken up by topic - percent male/white (1+N columns, 10 rows - N=number of T2I models, 10=top topics)
b. broken up by country - distribution by gender/race (if just showing real ads) or 1+N columns as above, K rows for K countries (if also generating for this country)
// 4 tables

2. bias in persuasion scores
a. percent winners in each gender/race, overall and for top 10 topics
// 2 tables

3. representation bias wrt countries 
a. (distribution of real ads / gen ads in terms of which country they are predicted to be from)
b. side result: utility/accuracy of mllm in predicting country origin

4. targetting a country
a. baseline
b. proposed method 
// 1 table, qualitative examples

INTRO

- ads are important because...
- genai offers opportunities to make them more diverse, tailor them
- but we discover prior computational analysis uses a biased view/dataset
- we investigate gender/race/country origin bias in generated ads as well as how mllms score persuasiveness of these ads
- findings for gender/race
- this bias correlates with country origin bias...
- we conduct initial exploration in making ads more diverse
- first, we experiment with changing race/gender, and find there is an impact on persuasiveness
- second, we experiment with targetting towards particular countries, and find that... propose method to...


==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

